CoDream: Exchanging dreams instead of models for federated aggregation with heterogeneous models

Federated Learning (FL) enables collaborative optimization of machine learning models across decentralized data by aggregating model parameters. Our approach extends this concept by aggregating "knowledge" derived from models, instead of model parameters. We present a novel framework called CoDream, where clients collaboratively optimize randomly initialized data using federated optimization in the input data space, similar to how randomly initialized model parameters are optimized in FL. Our key insight is that jointly optimizing this data can effectively capture the properties of the global data distribution. Sharing knowledge in data space offers numerous benefits: (1) model-agnostic collaborative learning, i.e., different clients can have different model architectures; (2) communication that is independent of the model size, eliminating scalability concerns with model parameters; (3) compatibility with secure aggregation, thus preserving the privacy benefits of federated learning; (4) allowing of adaptive optimization of knowledge shared for personalized learning. We empirically validate CoDream on standard FL tasks, demonstrating competitive performance despite not sharing model parameters. Our code: https://mitmedialab.github.io/codream.github.io/

==> reviews.txt <==
Benefits:
model-agnostic and can scale to large models more easily as it does not require communication of gradient with respect to model parameters. In the experiment section, they show the effectiveness of their framework and how it works under different practical scenarios.

To work on:
1. I am wondering whether authors could do more practical investigation on this in future especially considering this is one of the main benefits of the proposed framework. For example, for a relatively less intensive task and given the problem of sample inefficiency, how would Co-Dream compare to other methods with different communication costs?

2. I am wondering in practice what kind of difference changing from Eqn 5 to Eqn 1 makes. It might be interesting to investigate if there will be a performance gap in the case where both could be applied.

3. I am very curious about the visual dreams authors mentioned in the main paper. I hope the authors could add those.

While there are many benefits of the method presented in the paper, it will be interesting to know how sensitive the method is to the performance of the client model. Furthermore, it would have been nice to see data obtained when different types of networks are used by clients. This will help in establishing the model agnostic claim of the method.

It would be helpful to be more clear about the difference between Eq 2 and Eq 3. The difference between these two equations is not trivial. Is there any bound or similar? Overall, Eq 2 looks like a complex bilevel optimization so using Eq 3 seems like a pretty big jump.
Generally, more intuition about the knowledge extraction objective (Eq 1) and related works could be helpful as it is currently.
The appendix seems to be missing the visual dreams. Please add for camera-ready.
You might want to look the relationship with dataset optimization: https://dmelis.github.io/assets/publications/2021_otgf/ICML2021_OTGF.pdf
Minor:

 does not seem to be defined (at least near Eq 1.)
It is odd that Eq 5 is referenced before Eq 1 even though it's only in the appendix. This should be fixed for the camera-ready.

1. An algorithmic representation
Algorithm 1, lacks specificity and omits many essential steps and parameters necessary to implement the method. For an FL system paper, the author does not provide a straightforward graph illustration of the Co-Dream system.
2. As the paper introduces a multi-stage approach (knowledge extraction, aggregation, and acquisition), the delineation of each stage and their interactions in the form of a detailed algorithm would greatly improve the clarity of the presented method. Furthermore, the authors should elucidate the specifics of how the teacher-student relationship operates and the process of "dream" synthesis.

3. Lack of Privacy and Convergence Analysis: he paper does not provide any analysis of privacy, which would be relevant to the main proposition of sharing synthesized data instead of model updates. An exploration of the privacy implications could strengthen the argument for using the proposed method. Similarly, an analysis of convergence under simple conditions would improve the theoretical strength of the paper.

4. Non-iid FL: 
5. Ablation:
Some ablation studies should be provided, e.g., what if we remove the min-max idea in Eq 8 & 9 & 10 & 11?

5. How many dreams do we have after training.


Minor:
Figure 3 is a bit hard to interpret, for the complicated arrows.
The colors in Figure 6 and its caption are not reader-friendly.
Table 2 is hard to interpret, due to insufficient table caption.
For Figure 4, could you add some notations in the caption, such as what x stands for in the Co-Dream plot?
